The Correlation Between Dust and Gas Contents in Molecular Clouds

Molecular clouds are regions of dense gas and dust in space where new stars and planets are born. There is a strong correlation between the distribution of dust and molecular gas in molecular clouds. The present work focuses on the three-dimensional morphological comparisons between dust and gas within 567 molecular clouds identified in a previously published catalog. We confirm a sample of 112 molecular clouds, where the cloud morphology based on CO observations and dust observations displays good overall consistency. There are up to 334 molecular clouds whose dust distribution might be related to the distribution of gas. We are unable to find gas structures that correlate with the shape of the dust distribution in 24 molecular clouds. For the 112 molecular clouds where the dust distribution correlates very well with the distribution of gas, we use CO observational data to measure the physical properties of these molecular clouds and compare them with the results derived from dust, exploring the correlation between gas and dust in the molecular clouds. We found that the gas and dust in the molecular clouds have a fairly good linear relationship, with a gas-to-dust ratio of $\mathrm{GDR}=(2.80_{-0.34}^{+0.37})\times10^{21}\mathrm{\,cm^{-2}\, mag^{-1}}$. The ratio varies considerably among different molecular clouds. We measured the scale height of dust-CO clouds exhibiting strong correlations, finding $h_{Z} = 43.3_{-3.5}^{+4.0}\mathrm{\,pc}$.

==> catalog_mrt.dat <==
Title: The Correlation Between Dust and Gas Contents in Molecular Clouds
Authors: Li R.-Z., Chen B.-Q., Li G.-X., Wang B.-T., Ren H.-M., Guo Q.-N.
Table: A Catalog of 112 Strongly Correlated Dust-CO Clouds within the Galactic Plane
================================================================================
Byte-by-byte Description of file: catalog_mrt.dat
--------------------------------------------------------------------------------
   Bytes Format Units              Label    Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---                ID       Cloud's series number
   5- 12 F8.3   deg                GLON     Galactic longitude
  14- 19 F6.3   deg                GLAT     Galactic latitude
  21- 26 F6.1   pc                 d0       Distance to cloud
  28- 32 F5.1   pc               e_d0       Mean error on d0
  34- 37 F4.2   mag                AvMin    Boundary extinction
  39- 42 F4.2   mag                Av       Extinction
  44- 47 F4.2   K                  Tp       Peak brightness temperature of CO emission line
  49- 52 F4.2   K                e_Tp       Mean error on Tp
  54- 59 F6.2   km.s-1             v-p      Central Local Standard of Rest velocity
  61- 64 F4.2   km.s-1           e_v-p      Mean error on v-p
  66- 69 F4.2   km.s-1             sigma-v  Dispersion of LSR velocity
  71- 74 F4.2   km.s-1           e_sigma-v  Mean error on sigma-v
  76- 89 A14    km.s-1             DeltaV   Velocity span over which the integrated intensity
  91- 96 F6.3   K.km.s-1           Wco      Intensity of CO emission line
  98-102 F5.3   K.km.s-1         e_Wco      Mean error on Wco
 104-109 F6.3   10+20.cm-2         N(HI)    HI column density
 111-115 F5.3   10+20.cm-2       e_N(HI)    Mean error on N_HI
 117-121 F5.3   10+21.cm-2         N(H)     Column density of hydrogen nuclei
 123-127 F5.3   10+21.cm-2       e_N(H)     Mean error on N_H
 129-133 F5.3   10+21.cm-2.mag-1   N(H)/Av  Ratio of N_H to Av
 135-139 F5.3   10+21.cm-2.mag-1 e_N(H)/Av  Mean error on N_H/Av
--------------------------------------------------------------------------------
Note (1): The molecular cloud's series number (Column 1), Galactic coordinates (Columns 2 and 3), distance (Columns 4 and 5) and boundary extinction (Columns 6) retrieved from Table 1 of Chen et al. (2020).
--------------------------------------------------------------------------------
  1  177.727 -9.596  149.3   3.5 0.78 1.21 2.56 0.07   7.27 0.02 0.89 0.03 3.9 to 10.4     5.708 1.108  6.640 0.002 2.947 0.443 2.437 0.412 
  2  175.715 -9.651   78.9   1.9 0.78 1.47 2.52 0.04   6.60 0.02 1.18 0.02 2.6 to 10.4     7.450 1.019  7.210 0.002 3.701 0.408 2.524 0.339 
  3  170.131 -8.972  160.8   3.8 0.80 1.50 2.38 0.19   5.42 0.18 1.98 0.18 -1.3 to 11.7   11.796 1.397 10.200 0.003 5.738 0.559 3.834 0.476 
  4  107.778 -9.278  467.8  11.0 0.17 0.54 1.16 0.03   6.00 0.05 1.46 0.05 1.3 to 10.4     4.232 0.593  4.120 0.002 2.105 0.237 3.868 0.528 
 13 -175.625 -9.806  243.6   5.7 0.49 1.13 1.54 0.04   4.73 0.02 0.92 0.03 1.3 to 7.8      3.540 0.519  6.720 0.001 2.088 0.208 1.842 0.232 
 27  121.498 -7.378  983.0  23.2 0.20 0.42 0.82 0.07  -8.33 0.08 0.92 0.11 -11.7 to -5.2   1.886 0.363  3.620 0.002 1.116 0.145 2.638 0.398 
 29  178.507 -6.507  178.9   4.2 0.70 1.35 1.84 0.03   7.58 0.02 0.92 0.02 3.9 to 10.4     4.242 0.914  6.140 0.002 2.311 0.365 1.718 0.302 
 36  -53.946 -5.775   45.0   1.1 0.31 0.62 0.20 0.04   0.92 0.19 0.94 0.20 -2.6 to 3.9     0.474 0.140  5.270 0.002 0.717 0.056 1.156 0.127 
 60  -67.007 -3.208  131.3   3.1 0.56 0.97 2.78 0.06  -4.44 0.02 0.99 0.03 -7.8 to -1.3    6.912 0.849  5.590 0.002 3.324 0.339 3.435 0.439 
 61  -65.672 -3.094  127.2   3.0 0.56 1.21 2.06 0.04  -3.58 0.02 1.12 0.02 -7.8 to 0.0     5.771 0.813  6.920 0.002 3.000 0.325 2.481 0.330 
 67  -58.782 -2.446   74.3   1.8 0.63 1.19 2.00 0.19  -4.94 0.14 1.30 0.14 -9.1 to -1.3    6.462 0.919  7.130 0.002 3.298 0.368 2.761 0.374 
 68  157.135 -2.745  399.0   9.4 0.57 1.24 1.12 0.03  -9.52 0.07 1.97 0.07 -15.6 to -3.9   5.524 0.548 11.700 0.002 3.379 0.219 2.726 0.274 
 71  115.757 -2.091  378.5   8.9 0.59 1.19 1.93 0.05  -2.23 0.05 1.70 0.05 -7.8 to 2.6     8.208 0.650  9.320 0.002 4.215 0.260 3.530 0.348 
 78  -58.817 -0.940   44.0   1.0 0.63 1.27 2.72 0.18  -5.31 0.10 1.27 0.10 -9.1 to -1.3    8.633 0.961  9.170 0.002 4.370 0.384 3.442 0.402 
 89  -56.315  1.230   43.1   1.0 0.69 1.27 2.07 0.13  -2.21 0.13 1.85 0.13 -7.8 to 3.9     9.569 0.905 10.300 0.002 4.858 0.362 3.826 0.410 
 90  -14.901  0.842  111.5   2.6 0.43 0.74 1.85 0.04   5.92 0.02 0.91 0.02 2.6 to 9.1      4.243 0.919  6.210 0.002 2.318 0.368 3.130 0.552 
 95  176.613  1.441  248.2   5.9 0.33 0.73 1.20 0.02   3.62 0.02 1.25 0.02 0.0 to 7.8      3.757 0.483  9.190 0.002 2.422 0.193 3.338 0.370 
 97   99.918  1.523  370.9   8.8 0.65 1.28 1.58 0.05  -1.05 0.06 1.72 0.06 -6.5 to 5.2     6.806 1.269 13.600 0.002 4.082 0.508 3.177 0.465 
106  -25.244  3.113  105.3   2.5 0.67 1.09 2.23 0.08   3.63 0.05 1.21 0.05 0.0 to 7.8      6.766 0.852  5.670 0.002 3.273 0.341 3.007 0.389 
111  -44.075  4.004  129.2   3.1 0.44 0.80 0.89 0.03  -2.35 0.04 1.20 0.04 -6.5 to 1.3     2.665 0.445  4.750 0.002 1.541 0.178 1.923 0.267 
114  -46.086  3.529   57.7   1.4 0.44 0.86 1.37 0.04  -2.68 0.04 1.13 0.04 -6.5 to 1.3     3.860 0.489  5.230 0.002 2.067 0.195 2.399 0.292 
116   46.345  3.198  643.6  15.2 0.53 1.44 0.58 0.01  27.16 0.05 3.15 0.05 18.2 to 36.4    4.585 0.628 16.900 0.003 3.524 0.251 2.454 0.257 
117  151.230  4.359  231.3   5.5 0.71 1.48 2.54 0.05   2.17 0.03 1.46 0.03 -2.6 to 6.5     9.288 1.216  6.300 0.002 4.345 0.486 2.933 0.398 
137  -12.481  6.428   81.6   1.9 0.76 1.19 3.01 0.03   4.80 0.02 1.27 0.02 0.0 to 9.1      9.574 0.943  9.370 0.002 4.767 0.377 3.991 0.440 
138  -44.107  6.024   46.7   1.1 0.34 0.70 0.62 0.04   6.24 0.09 1.19 0.09 2.6 to 10.4     1.841 0.155  3.160 0.002 1.052 0.062 1.514 0.147 
139    2.166  5.898  177.3   4.2 0.90 1.48 2.38 0.06   4.88 0.04 1.25 0.04 1.3 to 9.1      7.429 1.931  7.850 0.002 3.757 0.772 2.536 0.557 
140  -20.265  6.078  112.7   2.7 1.02 1.53 3.42 0.14   5.19 0.08 1.68 0.08 0.0 to 10.4    14.396 1.539  7.280 0.003 6.486 0.615 4.249 0.519 
143   -2.324  6.551  113.3   2.7 0.84 1.28 3.08 0.07   3.44 0.03 1.08 0.03 0.0 to 6.5      8.326 1.655  6.950 0.002 4.026 0.662 3.133 0.569 
151    5.446  7.224  205.2   4.8 0.77 1.38 0.61 0.07  10.16 0.25 1.79 0.25 6.5 to 14.3     2.668 0.489  7.170 0.002 1.784 0.196 1.297 0.174 
155  -17.644  8.783  139.8   3.3 1.02 1.86 4.09 0.09   4.52 0.04 1.74 0.04 -1.3 to 10.4   17.829 1.648 10.400 0.002 8.172 0.659 4.395 0.490 
157  -13.729  7.547  153.7   3.6 0.76 1.19 1.60 0.05   4.97 0.06 1.74 0.06 0.0 to 10.4     6.950 1.042 10.200 0.003 3.800 0.417 3.182 0.426 
166  102.331  8.376  398.5   9.4 0.45 1.07 2.02 0.07   2.39 0.07 1.81 0.07 -3.9 to 7.8     9.180 1.004  9.450 0.003 4.617 0.402 4.302 0.500 
170  -20.262  9.083  113.6   2.7 0.85 1.36 2.63 0.15   5.28 0.10 1.53 0.10 1.3 to 10.4    10.020 1.901  7.610 0.002 4.769 0.760 3.505 0.620 
174  122.702  9.600  259.4   6.1 0.33 1.03 0.77 0.06   2.31 0.13 1.46 0.13 -2.6 to 6.5     2.827 0.629  5.290 0.002 1.660 0.252 1.615 0.274 
176  -19.218  9.535   46.9   1.1 0.92 1.45 2.54 0.04   7.66 0.04 1.94 0.04 1.3 to 13.0    12.322 1.686  8.870 0.002 5.816 0.675 4.008 0.558 
178  -21.586  9.591  156.0   3.7 0.63 0.97 1.74 0.03   6.40 0.03 1.29 0.02 2.6 to 10.4     5.622 1.369  6.730 0.002 2.922 0.548 3.020 0.612 
180    2.105  9.847   54.4   1.3 0.61 1.30 4.06 0.07   3.05 0.02 1.04 0.02 0.0 to 6.5     10.601 1.329  4.710 0.002 4.711 0.532 3.624 0.495 
186 -158.356 -9.690  394.5   9.3 0.68 1.13 1.83 0.05   9.76 0.05 1.40 0.05 5.2 to 14.3     6.395 1.158 11.000 0.002 3.658 0.463 3.227 0.478 
190 -154.295 -7.050  479.6  11.5 0.51 1.19 1.89 0.04   9.76 0.05 2.04 0.05 2.6 to 15.6     9.655 1.207 13.200 0.003 5.182 0.483 4.339 0.524 
191 -177.604 -7.794  293.1   6.9 0.83 1.72 0.73 0.06   5.08 0.21 2.10 0.21 -1.3 to 10.4    3.820 0.653 13.100 0.002 2.838 0.261 1.647 0.198 
194  115.707 -3.437  338.6   8.0 0.55 1.10 1.89 0.17  -0.72 0.12 1.14 0.12 -3.9 to 2.6     5.371 0.701  6.310 0.002 2.780 0.280 2.519 0.320 
196   28.945 -1.805  274.1   6.5 0.97 2.04 3.02 0.09   4.14 0.06 1.69 0.06 -1.3 to 9.1    12.737 1.263  8.950 0.003 5.990 0.505 2.935 0.335 
197   46.394 -1.190  370.1   8.7 0.85 1.60 3.42 0.04   7.28 0.02 1.50 0.02 2.6 to 11.7    12.822 1.422  8.280 0.002 5.957 0.569 3.717 0.456 
203  162.206  1.705  557.2  13.2 0.43 1.12 0.77 0.02  -1.87 0.07 2.65 0.07 -9.1 to 5.2     5.091 0.605 12.500 0.003 3.286 0.242 2.938 0.313 
204   97.795  1.620  430.6  10.2 0.57 1.30 2.54 0.04   0.45 0.03 1.52 0.03 -5.2 to 5.2     9.687 1.027 10.400 0.002 4.915 0.411 3.781 0.430 
208  102.077  3.011  432.0  10.2 0.65 1.25 3.81 0.06  -1.52 0.03 1.55 0.03 -6.5 to 3.9    14.795 1.326  9.000 0.002 6.818 0.531 5.434 0.595 
210  133.361  3.144  296.1   7.0 0.73 1.39 1.31 0.08  -4.10 0.14 2.00 0.14 -10.4 to 2.6    6.539 0.960 12.300 0.002 3.845 0.384 2.765 0.349 
211   97.414  3.135  428.0  10.1 0.76 1.47 1.62 0.03   8.00 0.04 1.78 0.04 2.6 to 13.0     7.182 0.710  7.150 0.003 3.588 0.284 2.447 0.270 
224  172.471  7.522  769.6  18.2 0.26 0.97 0.81 0.02   1.27 0.06 1.82 0.06 -5.2 to 7.8     3.670 0.474 12.500 0.002 2.718 0.190 2.810 0.292 
225   95.641  7.891  438.8  10.4 0.59 1.30 1.60 0.07  -1.18 0.08 1.59 0.08 -6.5 to 3.9     6.378 1.506 11.300 0.003 3.681 0.603 2.832 0.512 
230  141.968  9.634  463.3  10.9 0.67 1.53 1.14 0.06   2.27 0.12 2.00 0.12 -3.9 to 9.1     5.737 0.694  8.300 0.003 3.125 0.277 2.047 0.240 
231   93.533  9.016  491.9  11.6 0.66 1.47 2.27 0.05  -1.97 0.04 1.56 0.04 -6.5 to 2.6     8.832 1.374  7.850 0.002 4.318 0.550 2.945 0.438 
234 -157.444 -8.929  431.1  10.2 0.68 1.19 2.54 0.06  10.23 0.05 1.85 0.05 5.2 to 15.6    11.708 1.320 11.700 0.002 5.853 0.528 4.901 0.581 
239   90.025 -6.469  662.6  15.6 0.41 0.80 1.22 0.03  12.39 0.04 1.43 0.04 7.8 to 16.9     4.367 0.459  5.580 0.002 2.305 0.184 2.877 0.319 
242  -42.343 -4.054  819.2  19.3 0.54 1.30 1.36 0.04  -6.12 0.06 1.95 0.06 -13.0 to 0.0    6.632 0.919 10.800 0.003 3.733 0.367 2.871 0.359 
243   93.265 -4.310  806.5  22.0 0.48 1.27 1.53 0.09   2.73 0.14 2.02 0.14 -3.9 to 9.1     7.706 0.687 11.100 0.003 4.192 0.275 3.302 0.334 
247 -103.914 -2.406  606.7  14.3 0.63 1.27 2.12 0.04   8.93 0.04 1.57 0.04 3.9 to 13.0     8.295 0.841 11.700 0.002 4.488 0.337 3.534 0.380 
249   90.261 -1.724  710.0  16.8 0.66 1.66 1.06 0.05   3.39 0.13 2.63 0.13 -5.2 to 11.7    7.002 1.020 18.200 0.003 4.621 0.408 2.779 0.325 
250   88.486 -1.430  580.2  13.7 0.44 1.15 1.18 0.03  12.53 0.05 1.86 0.05 6.5 to 18.2     5.495 0.767  7.740 0.003 2.972 0.307 2.587 0.333 
252  136.339 -1.556  725.2  17.1 0.59 1.68 2.18 0.03 -10.39 0.03 1.62 0.03 -15.6 to -5.2   8.854 0.741 10.800 0.002 4.622 0.296 2.754 0.276 
262   53.989  2.990  539.3  12.7 0.99 2.12 1.19 0.05   7.86 0.12 2.51 0.12 0.0 to 15.6     7.482 1.037 17.000 0.003 4.693 0.415 2.218 0.260 
263  124.320  2.765  704.6  16.6 0.84 2.30 1.90 0.14  -9.01 0.29 3.29 0.29 -18.2 to 0.0   15.586 1.328 16.800 0.003 7.914 0.531 3.444 0.352 
266  -84.498  2.095  788.8  18.6 0.36 0.89 1.00 0.08  -4.75 0.26 2.88 0.28 -11.7 to 0.0    6.790 0.859 12.300 0.003 3.946 0.344 4.424 0.514 
267  -21.380  1.952  885.5  20.9 0.50 1.06 1.47 0.02  -3.23 0.02 1.32 0.02 -7.8 to 1.3     4.847 0.523  8.470 0.002 2.786 0.209 2.633 0.283 
271   58.199  3.091  508.0  12.0 0.77 1.59 2.79 0.03  10.33 0.01 1.29 0.01 6.5 to 14.3     8.982 1.418  9.270 0.001 4.520 0.567 2.848 0.419 
272   57.029  3.083  554.4  13.1 1.02 2.03 4.40 0.04  11.51 0.01 1.25 0.01 7.8 to 15.6    13.718 1.228  8.360 0.002 6.323 0.491 3.122 0.341 
290 -135.036  8.412 1060.3  51.8 0.12 0.38 0.59 0.05  12.40 0.19 1.72 0.19 7.8 to 16.9     2.510 0.225  4.130 0.002 1.417 0.090 3.750 0.374 
291 -143.970  8.642 1012.0  23.9 0.12 0.35 0.61 0.03   9.55 0.05 1.06 0.05 6.5 to 13.0     1.626 0.270  3.820 0.002 1.032 0.108 2.969 0.385 
294   88.535 -6.726  725.6  17.1 0.41 0.82 1.08 0.02  -2.33 0.04 1.59 0.04 -6.5 to 2.6     4.271 0.332  7.890 0.002 2.497 0.133 3.059 0.286 
296   73.829 -5.209  908.7  21.4 0.56 1.30 0.84 0.01  11.24 0.03 2.13 0.03 5.2 to 18.2     4.459 0.572 13.500 0.003 3.133 0.229 2.410 0.256 
303  -95.916 -3.493  796.8  18.8 0.37 0.79 0.98 0.02   4.77 0.05 1.84 0.05 -1.3 to 10.4    4.541 1.001 12.200 0.003 3.037 0.400 3.863 0.590 
305 -101.693 -2.971  824.0  19.4 0.63 1.30 1.32 0.15   9.31 0.24 1.78 0.24 3.9 to 14.3     5.896 0.873 17.700 0.003 4.128 0.349 3.176 0.363 
306   92.208 -2.744  772.2  18.2 0.43 1.28 1.31 0.05   1.90 0.06 1.37 0.06 -2.6 to 6.5     4.495 1.011  9.770 0.002 2.775 0.405 2.160 0.356 
307   85.776 -2.029  688.4  16.2 0.98 2.34 1.71 0.09  12.72 0.16 2.49 0.16 5.2 to 19.5    10.629 0.851 11.300 0.003 5.382 0.340 2.297 0.229 
311 -165.922 -0.774  710.7  16.8 0.56 1.21 3.57 0.11   3.11 0.05 1.32 0.05 -1.3 to 7.8    11.800 1.390 15.900 0.002 6.310 0.556 5.218 0.610 
329   62.737  1.639  753.3  17.8 0.64 1.45 2.28 0.06   2.17 0.04 1.46 0.04 -2.6 to 6.5     8.354 0.676  9.950 0.002 4.337 0.270 2.988 0.296 
332  110.566  2.057  916.8  21.6 1.03 2.37 2.84 0.24  -9.80 0.26 2.68 0.26 -16.9 to -1.3  18.975 1.571 17.500 0.003 9.340 0.628 3.935 0.402 
338  105.887  4.035  814.4  19.2 0.83 2.84 2.83 0.08  -8.30 0.07 1.94 0.07 -14.3 to -2.6  13.763 1.290 12.300 0.002 6.735 0.516 2.370 0.257 
341  -88.678  4.679  749.9  17.7 0.61 1.33 2.01 0.04  -2.32 0.04 1.75 0.04 -7.8 to 3.9     8.795 1.260  8.390 0.002 4.357 0.504 3.275 0.455 
346  -33.922  6.046  906.8  21.4 0.33 0.67 0.87 0.03 -10.09 0.06 1.44 0.06 -14.3 to -5.2   3.124 0.342  4.560 0.003 1.705 0.137 2.564 0.285 
351  147.767  9.282  967.9  22.8 0.49 1.03 0.89 0.03 -14.03 0.05 1.27 0.05 -18.2 to -10.4  2.835 0.535  6.730 0.002 1.807 0.214 1.758 0.248 
352  104.224  9.620 1126.4  26.6 0.36 0.92 1.12 0.07  -5.08 0.13 1.83 0.13 -10.4 to 0.0    5.111 0.591 11.100 0.003 3.155 0.236 3.421 0.367 
354 -140.679 -9.626  987.2  27.9 0.66 1.32 2.72 0.06  12.20 0.03 1.41 0.03 7.8 to 16.9     9.642 0.865  8.600 0.002 4.717 0.346 3.586 0.381 
355 -140.924 -8.805  948.5  22.4 0.66 1.25 2.57 0.06  11.98 0.04 1.36 0.04 7.8 to 16.9     8.751 0.792 10.500 0.002 4.551 0.317 3.627 0.376 
356 -139.204 -8.005 1006.0  23.7 0.49 0.95 1.16 0.05  13.01 0.08 1.67 0.08 7.8 to 18.2     4.827 0.703 10.300 0.002 2.961 0.281 3.109 0.380 
357 -140.647 -7.912 1062.4  25.1 0.54 1.15 2.03 0.11  11.68 0.08 1.21 0.07 7.8 to 15.6     6.168 0.767  9.760 0.002 3.443 0.307 2.997 0.353 
364   63.567 -3.295 1052.5  24.8 0.78 1.47 0.96 0.03   8.90 0.09 2.28 0.09 1.3 to 15.6     5.459 1.005 20.700 0.003 4.254 0.402 2.901 0.354 
368   62.142 -2.763 1014.3  23.9 0.78 1.48 0.85 0.05  10.56 0.17 2.50 0.17 2.6 to 16.9     5.269 0.660 20.700 0.003 4.178 0.264 2.820 0.281 
370 -169.588 -2.201 1042.6  24.6 0.58 1.16 2.61 0.07   0.87 0.07 2.24 0.07 -6.5 to 7.8    14.655 1.366 20.600 0.002 7.922 0.546 6.806 0.703 
372  -25.891 -1.249 1063.9  25.1 0.83 1.69 2.07 0.09 -12.74 0.13 2.64 0.13 -20.8 to -5.2  13.629 1.243 17.900 0.003 7.242 0.497 4.277 0.441 
373  126.634 -0.874  958.9  22.6 0.61 1.13 3.03 0.08 -12.57 0.08 2.49 0.08 -20.8 to -5.2  18.824 1.206 13.000 0.003 8.830 0.482 7.788 0.735 
378  -34.191 -0.415 1072.9  25.3 0.84 1.63 0.97 0.02 -16.84 0.09 3.11 0.09 -26.0 to -9.1   7.502 0.797 16.500 0.004 4.651 0.319 2.849 0.294 
392 -148.532  2.463 1204.6  28.4 0.30 0.73 0.94 0.03   7.63 0.05 1.67 0.05 2.6 to 13.0     3.944 0.569 11.200 0.003 2.698 0.228 3.718 0.424 
396  -36.186  5.604  993.8  23.5 0.37 0.68 0.73 0.03 -19.39 0.06 1.33 0.06 -23.4 to -15.6  2.423 0.191  5.360 0.002 1.505 0.076 2.213 0.204 
397  -52.924  6.425 1118.7  26.4 0.28 0.63 0.77 0.02 -13.45 0.04 1.55 0.04 -18.2 to -7.8   2.990 0.268  6.510 0.003 1.847 0.107 2.909 0.280 
403 -175.483 -3.770 1482.5 113.1 0.41 1.32 1.23 0.02   2.48 0.03 2.04 0.03 -3.9 to 9.1     6.294 0.936 21.800 0.003 4.698 0.374 3.572 0.396 
407 -111.299 -4.148 1664.1  39.3 0.49 2.15 0.50 0.02  19.69 0.13 3.15 0.13 11.7 to 27.3    3.913 0.423 22.400 0.003 3.805 0.169 1.773 0.157 
415 -139.438 -1.882 1333.6  31.5 0.29 0.68 1.09 0.10  12.38 0.20 1.97 0.20 6.5 to 18.2     5.390 0.555 12.700 0.003 3.426 0.222 5.037 0.507 
422  -17.016 -0.636 1098.9  25.9 0.95 1.51 2.97 0.06  -4.43 0.06 2.56 0.06 -11.7 to 3.9   19.036 1.581 20.400 0.003 9.654 0.632 6.387 0.645 
427 -134.286 -0.429 1316.9  31.1 0.66 1.56 1.75 0.02  16.24 0.03 1.94 0.03 10.4 to 22.1    8.490 1.227 13.300 0.003 4.726 0.491 3.035 0.392 
434  -38.664  1.305 1142.8  27.0 0.65 1.19 1.18 0.08 -18.66 0.19 2.39 0.19 -24.7 to -11.7  7.006 0.980 14.300 0.003 4.232 0.392 3.544 0.427 
438  102.810  2.198 1361.8  32.1 0.42 0.74 1.61 0.10 -17.81 0.16 2.21 0.16 -24.7 to -10.4  8.925 0.569 14.800 0.002 5.050 0.228 6.818 0.608 
450 -120.491 -4.545 1448.8  34.2 0.57 1.12 1.65 0.14  23.07 0.20 2.01 0.20 16.9 to 28.6    8.247 0.590 12.600 0.003 4.559 0.236 4.075 0.378 
451 -121.122 -3.822 1435.9  33.9 0.57 1.24 0.70 0.05  19.96 0.19 2.35 0.19 14.3 to 27.3    4.100 0.592 15.300 0.003 3.170 0.237 2.558 0.274 
453 -167.335 -3.558 1650.5  76.6 0.34 1.01 1.39 0.08   4.59 0.11 1.59 0.11 0.0 to 9.1      5.499 1.259 16.400 0.002 3.839 0.504 3.791 0.577 
455 -117.320 -3.045 1818.0  42.9 0.30 0.89 0.46 0.02  24.01 0.10 2.50 0.10 15.6 to 31.2    2.884 0.367 15.700 0.003 2.723 0.147 3.054 0.287 
480  156.474 -1.610 1653.1  47.0 0.29 0.68 0.50 0.03 -36.10 0.15 2.24 0.15 -42.9 to -29.9  2.782 0.394 11.300 0.002 2.243 0.158 3.297 0.344 
494  -55.447  1.348 1813.7  58.2 0.45 1.28 1.99 0.17 -28.09 0.32 3.34 0.32 -36.4 to -19.5 16.479 2.341 23.800 0.003 8.972 0.937 6.983 0.905 
509  156.277 -0.429 2033.5  64.2 0.26 0.57 0.52 0.01 -34.34 0.05 2.03 0.05 -39.0 to -28.6  2.614 0.433 14.700 0.002 2.516 0.173 4.379 0.452 
533  137.066  1.428 2311.3  54.5 0.23 0.59 0.96 0.02 -38.27 0.07 2.64 0.07 -46.8 to -31.2  6.320 0.551 19.100 0.003 4.438 0.220 7.528 0.689 
548  123.321 -6.529 2992.1 112.7 0.12 0.36 0.86 0.04 -30.50 0.08 1.36 0.08 -35.1 to -26.0  2.925 0.317  7.130 0.002 1.883 0.127 5.190 0.531 
553  115.842 -3.109 2954.3 107.0 0.17 0.38 1.17 0.06  -0.84 0.07 1.21 0.07 -5.2 to 2.6     3.559 0.718  7.550 0.002 2.179 0.287 5.765 0.880
